A Mortar Finite Element Formulation for Large Deformation Lubricated Contact Problems with Smooth Transition Between Mixed, Elasto-Hydrodynamic and Full Hydrodynamic Lubrication

This work proposes a novel model and numerical formulation for lubricated contact problems describing the mutual interaction between two deformable 3D solid bodies and an interposed fluid film. The solid bodies are consistently described based on nonlinear continuum mechanics allowing for finite deformations and arbitrary constitutive laws. The fluid film is modelled as a quasi-2D flow problem on the interface between the solids governed by the averaged Reynolds equation. The averaged Reynolds equation accounts for surface roughness utilizing spatially homogenized, effective fluid parameters and for cavitation through a positivity constraint imposed on the pressure field. In contrast to existing approaches, the proposed model accounts for the co-existence of frictional contact tractions and hydrodynamic fluid tractions at every local point on the contact surface of the interacting bodies and covers the entire range from boundary lubrication to mixed, elastohydrodynamic, and eventually to full film hydrodynamic lubrication in one unified modelling framework with smooth transition between these different regimes. Critically, the model relies on a recently proposed regularization scheme for the mechanical contact constraint combining the advantages of classical penalty and Lagrange multiplier approaches by expressing the mechanical contact pressure as a function of the effective gap between the solid bodies while at the same time limiting the minimal gap value occurring at the (theoretical) limit of infinitely high contact pressures. From a physical point of view, this approach can be considered as a model for the elastic deformation of surface asperities, with a bounded magnitude depending on the interacting solids' surface roughness. A consistent and accurate model behavior is demonstrated and validated by employing several challenging and practically relevant benchmark test cases.

==> fig/contact_domain_final.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contact_domain_final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1289.6453521bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64714979)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{contact_domain_final.pdf}}%
    \put(0.35955889,0.38256069){\color[rgb]{0,0,0}\rotatebox{-2.4041667}{\makebox(0,0)[lb]{\smash{$\mathbf{u}^{(1)}(\mathbf{X}^{(1)},t)$}}}}%
    \put(0.40509071,0.24982024){\color[rgb]{0,0,0}\rotatebox{-4.29542955}{\makebox(0,0)[lb]{\smash{$\mathbf{u}^{(2)}(\mathbf{X}^{(2)},t)$}}}}%
    \put(0.54802717,0.05425297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_u^{(1)}$}}}%
    \put(0.88264571,0.0667539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\sigma}^{(1)}$}}}%
    \put(0.70277001,0.16755908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_t^{(1)}$}}}%
    \put(0.65012051,0.23633012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{x}^{(1)}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{contact_domain_final.pdf}}%
    \put(0.80292712,0.27835432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_l^{(1)},\Omega_{f,t}$}}}%
    \put(0.55550525,0.5665529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_u^{(2)}$}}}%
    \put(0.67754466,0.48331866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_t^{(2)}$}}}%
    \put(0.81938172,0.60951248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{\sigma}^{(2)}$}}}%
    \put(0.64109977,0.37460178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{x}^{(2)}$}}}%
    \put(0.03438254,0.57729276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_{\sigma}^{(2)}$}}}%
    \put(0.30264781,0.61201845){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_u^{(2)}$}}}%
    \put(0.15528723,0.49316356){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_0^{(2)}$}}}%
    \put(0.14739613,0.39275167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{X}^{(2)}$}}}%
    \put(0.74661961,0.38340185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_l^{(2)}$}}}%
    \put(0.18990939,0.3437716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_l^{(2)}$}}}%
    \put(0.02289352,0.18018519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_l^{(1)},\Omega_f$}}}%
    \put(0.36131281,0.03252319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_{\sigma}^{(1)}$}}}%
    \put(0.00163187,0.05911079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_u^{(1)}$}}}%
    \put(0.18261202,0.12505728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_0^{(1)}$}}}%
    \put(0.15974987,0.26020649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{X}^{(1)}$}}}%
  \end{picture}%
\endgroup%


==> fig/figlubaprilfinal21.pdf_tex <==
%% Creator: Inkscape 1.0.2 (394de47547, 2021-03-26), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figlubaprilfinal21.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{552.1305542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71831053)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figlubaprilfinal21.pdf}}%
    \put(0.67707041,0.18176028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma_{f_R}$\end{tabular}}}}%
    \put(0.19919099,0.04010123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma_{f_D}$\end{tabular}}}}%
    \put(0.09860153,0.32535989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_{f_l}$\end{tabular}}}}%
    \put(0.84620018,0.32730039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_{f_c}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

